Seed Selection in the Heterogeneous Moran Process

The Moran process is a classic stochastic process that models the rise and takeover of novel traits in network-structured populations. In biological terms, a set of mutants, each with fitness $m\in(0,\infty)$ invade a population of residents with fitness $1$. Each agent reproduces at a rate proportional to its fitness and each offspring replaces a random network neighbor. The process ends when the mutants either fixate (take over the whole population) or go extinct. The fixation probability measures the success of the invasion. To account for environmental heterogeneity, we study a generalization of the Standard process, called the Heterogeneous Moran process. Here, the fitness of each agent is determined both by its type (resident/mutant) and the node it occupies. We study the natural optimization problem of seed selection: given a budget $k$, which $k$ agents should initiate the mutant invasion to maximize the fixation probability? We show that the problem is strongly inapproximable: it is $\mathbf{NP}$-hard to distinguish between maximum fixation probability 0 and 1. We then focus on mutant-biased networks, where each node exhibits at least as large mutant fitness as resident fitness. We show that the problem remains $\mathbf{NP}$-hard, but the fixation probability becomes submodular, and thus the optimization problem admits a greedy $(1-1/e)$-approximation. An experimental evaluation of the greedy algorithm along with various heuristics on real-world data sets corroborates our results.

==> data/colocation/MinClosenessCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.039900
2 1.100000 0.208900
3 1.100000 0.301000
5 1.100000 0.368700
9 1.100000 0.636300
14 1.100000 0.756400
21 1.100000 0.844500



==> data/colocation/MinClosenessCentrality_results_r.txt <==
k r FP
5 1.000000 0.035600
5 1.050000 0.202800
5 1.100000 0.368900
5 1.250000 0.649700
5 1.500000 0.859900
5 2.000000 0.962500
10 1.000000 0.096500
10 1.050000 0.431900
10 1.100000 0.655300
10 1.250000 0.920200
10 1.500000 0.990200
10 2.000000 0.999200



==> data/colocation/MinDegreeCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.041400
2 1.100000 0.210800
3 1.100000 0.309600
5 1.100000 0.363000
9 1.100000 0.630800
14 1.100000 0.752100
21 1.100000 0.834500



==> data/colocation/MinDegreeCentrality_results_r.txt <==
k r FP
5 1.000000 0.036100
5 1.050000 0.200000
5 1.100000 0.360100
5 1.250000 0.652000
5 1.500000 0.861500
5 2.000000 0.967100
10 1.000000 0.098600
10 1.050000 0.434700
10 1.100000 0.665400
10 1.250000 0.916200
10 1.500000 0.987300
10 2.000000 0.999600



==> data/colocation/MinPageRank_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.038300
2 1.100000 0.212400
3 1.100000 0.303200
5 1.100000 0.361800
9 1.100000 0.627100
14 1.100000 0.750900
21 1.100000 0.841200



==> data/colocation/MinPageRank_results_r.txt <==
k r FP
5 1.000000 0.038500
5 1.050000 0.204100
5 1.100000 0.366900
5 1.250000 0.655500
5 1.500000 0.852500
5 2.000000 0.963600
10 1.000000 0.098600
10 1.050000 0.435300
10 1.100000 0.660800
10 1.250000 0.916900
10 1.500000 0.988600
10 2.000000 0.999400



==> data/colocation/Random_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.032100
2 1.100000 0.097100
3 1.100000 0.126400
5 1.100000 0.224600
9 1.100000 0.494700
14 1.100000 0.583600
21 1.100000 0.694600



==> data/colocation/Random_results_r.txt <==
k r FP
5 1.000000 0.021800
5 1.050000 0.121400
5 1.100000 0.221700
5 1.250000 0.460200
5 1.500000 0.687100
5 2.000000 0.870300
10 1.000000 0.065200
10 1.050000 0.303400
10 1.100000 0.504400
10 1.250000 0.806300
10 1.500000 0.950900
10 2.000000 0.992300



==> data/colocation/greedy_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.214000
2 1.100000 0.384500
3 1.100000 0.487600
5 1.100000 0.623300
9 1.100000 0.754500
14 1.100000 0.837100
21 1.100000 0.884700



==> data/colocation/greedy_results_r.txt <==
k r FP
5.000000 1.000000 0.091800
5.000000 1.050000 0.400100
5.000000 1.100000 0.622600
5.000000 1.250000 0.889000
5.000000 1.500000 0.975400
5.000000 2.000000 0.994900
10.000000 1.000000 0.132500
10.000000 1.050000 0.527500
10.000000 1.100000 0.776400
10.000000 1.250000 0.969600
10.000000 1.500000 0.996100
10.000000 2.000000 0.999400



==> data/facebook/MinClosenessCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.176400
2 1.100000 0.349200
3 1.100000 0.489400
5 1.100000 0.574900
9 1.100000 0.785100
14 1.100000 0.913800
21 1.100000 0.948000



==> data/facebook/MinClosenessCentrality_results_r.txt <==
k r FP
5 1.000000 0.061700
5 1.050000 0.390300
5 1.100000 0.564100
5 1.250000 0.805900
5 1.500000 0.935300
5 2.000000 0.987500
10 1.000000 0.124600
10 1.050000 0.639400
10 1.100000 0.839500
10 1.250000 0.977300
10 1.500000 0.998700
10 2.000000 0.999900



==> data/facebook/MinDegreeCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.175500
2 1.100000 0.376200
3 1.100000 0.510000
5 1.100000 0.740500
9 1.100000 0.929600
14 1.100000 0.982700
21 1.100000 0.998900



==> data/facebook/MinDegreeCentrality_results_r.txt <==
k r FP
5 1.000000 0.082600
5 1.050000 0.526700
5 1.100000 0.740700
5 1.250000 0.931500
5 1.500000 0.986400
5 2.000000 0.997500
10 1.000000 0.160200
10 1.050000 0.800200
10 1.100000 0.954100
10 1.250000 0.998700
10 1.500000 0.999900
10 2.000000 1.000000



==> data/facebook/MinPageRank_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.360300
2 1.100000 0.579600
3 1.100000 0.729600
5 1.100000 0.858500
9 1.100000 0.955500
14 1.100000 0.987100
21 1.100000 0.996200



==> data/facebook/MinPageRank_results_r.txt <==
k r FP
5 1.000000 0.070400
5 1.050000 0.607500
5 1.100000 0.853300
5 1.250000 0.989800
5 1.500000 0.999800
5 2.000000 0.999900
10 1.000000 0.138300
10 1.050000 0.802600
10 1.100000 0.966500
10 1.250000 0.999500
10 1.500000 1.000000
10 2.000000 1.000000



==> data/facebook/Random_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.034500
2 1.100000 0.312500
3 1.100000 0.349300
5 1.100000 0.387200
9 1.100000 0.612400
14 1.100000 0.669100
21 1.100000 0.789500



==> data/facebook/Random_results_r.txt <==
k r FP
5 1.000000 0.020600
5 1.050000 0.227800
5 1.100000 0.393400
5 1.250000 0.666600
5 1.500000 0.835600
5 2.000000 0.941000
10 1.000000 0.045500
10 1.050000 0.400800
10 1.100000 0.635800
10 1.250000 0.892000
10 1.500000 0.977000
10 2.000000 0.997800



==> data/facebook/greedy_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.352700
2 1.100000 0.591300
3 1.100000 0.722500
5 1.100000 0.876200
9 1.100000 0.964300
14 1.100000 0.989200
21 1.100000 0.994700



==> data/facebook/greedy_results_r.txt <==
k r FP
5.000000 1.000000 0.083200
5.000000 1.050000 0.648100
5.000000 1.100000 0.880600
5.000000 1.250000 0.990600
5.000000 1.500000 0.996500
5.000000 2.000000 1.000000
10.000000 1.000000 0.167500
10.000000 1.050000 0.845300
10.000000 1.100000 0.970000
10.000000 1.250000 0.992500
10.000000 1.500000 0.998400
10.000000 2.000000 1.000000



==> data/mammalia/MinClosenessCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.011100
2 1.100000 0.011900
3 1.100000 0.020000
5 1.100000 0.019600
9 1.100000 0.031800
14 1.100000 0.241600
21 1.100000 0.271800



==> data/mammalia/MinClosenessCentrality_results_r.txt <==
k r FP
5 1.000000 0.003200
5 1.050000 0.010700
5 1.100000 0.019800
5 1.250000 0.076800
5 1.500000 0.211000
5 2.000000 0.588300
10 1.000000 0.003700
10 1.050000 0.015500
10 1.100000 0.035300
10 1.250000 0.114800
10 1.500000 0.334600
10 2.000000 0.748400



==> data/mammalia/MinDegreeCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.001200
2 1.100000 0.008100
3 1.100000 0.008100
5 1.100000 0.204500
9 1.100000 0.207900
14 1.100000 0.274700
21 1.100000 0.428900



==> data/mammalia/MinDegreeCentrality_results_r.txt <==
k r FP
5 1.000000 0.030100
5 1.050000 0.104100
5 1.100000 0.204500
5 1.250000 0.466800
5 1.500000 0.711100
5 2.000000 0.927100
10 1.000000 0.036600
10 1.050000 0.131100
10 1.100000 0.243800
10 1.250000 0.575500
10 1.500000 0.860900
10 2.000000 0.988200



==> data/mammalia/MinPageRank_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.061900
2 1.100000 0.152800
3 1.100000 0.295100
5 1.100000 0.303700
9 1.100000 0.316200
14 1.100000 0.521700
21 1.100000 0.718600



==> data/mammalia/MinPageRank_results_r.txt <==
k r FP
5 1.000000 0.059100
5 1.050000 0.178200
5 1.100000 0.300200
5 1.250000 0.623800
5 1.500000 0.874000
5 2.000000 0.983000
10 1.000000 0.071600
10 1.050000 0.220800
10 1.100000 0.393100
10 1.250000 0.743200
10 1.500000 0.947300
10 2.000000 0.997200



==> data/mammalia/Random_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.000000
2 1.100000 0.009900
3 1.100000 0.031300
5 1.100000 0.095700
9 1.100000 0.194300
14 1.100000 0.220400
21 1.100000 0.304200



==> data/mammalia/Random_results_r.txt <==
k r FP
5 1.000000 0.012300
5 1.050000 0.048300
5 1.100000 0.101500
5 1.250000 0.263000
5 1.500000 0.475300
5 2.000000 0.735500
10 1.000000 0.025200
10 1.050000 0.096600
10 1.100000 0.194000
10 1.250000 0.472800
10 1.500000 0.768000
10 2.000000 0.962500



==> data/mammalia/greedy_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.328900
2 1.100000 0.483200
3 1.100000 0.580100
5 1.100000 0.746000
9 1.100000 0.874500
14 1.100000 0.943500
21 1.100000 0.955900



==> data/mammalia/greedy_results_r.txt <==
k r FP
5.000000 1.000000 0.218800
5.000000 1.050000 0.508300
5.000000 1.100000 0.746900
5.000000 1.250000 0.948400
5.000000 1.500000 0.995300
5.000000 2.000000 0.998200
10.000000 1.000000 0.355900
10.000000 1.050000 0.710600
10.000000 1.100000 0.888500
10.000000 1.250000 0.989400
10.000000 1.500000 0.999500
10.000000 2.000000 0.999700



==> data/polblogs/MinClosenessCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.001200
2 1.100000 0.001000
3 1.100000 0.002400
5 1.100000 0.069600
9 1.100000 0.284000
14 1.100000 0.847600
21 1.100000 0.983600



==> data/polblogs/MinClosenessCentrality_results_r.txt <==
k r FP
5 1.000000 0.001600
5 1.050000 0.037000
5 1.100000 0.068600
5 1.250000 0.188400
5 1.500000 0.359000
5 2.000000 0.627600
10 1.000000 0.085600
10 1.050000 0.566600
10 1.100000 0.790800
10 1.250000 0.934800
10 1.500000 0.982200
10 2.000000 0.996400



==> data/polblogs/MinDegreeCentrality_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.000400
2 1.100000 0.040200
3 1.100000 0.040400
5 1.100000 0.250600
9 1.100000 0.265800
14 1.100000 0.534200
21 1.100000 0.665000



==> data/polblogs/MinDegreeCentrality_results_r.txt <==
k r FP
5 1.000000 0.010000
5 1.050000 0.124000
5 1.100000 0.268800
5 1.250000 0.586200
5 1.500000 0.824200
5 2.000000 0.967400
10 1.000000 0.011400
10 1.050000 0.157400
10 1.100000 0.326600
10 1.250000 0.731400
10 1.500000 0.941400
10 2.000000 0.997400



==> data/polblogs/MinPageRank_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.011800
2 1.100000 0.014400
3 1.100000 0.521400
5 1.100000 0.734600
9 1.100000 0.949600
14 1.100000 0.956400
21 1.100000 0.990200



==> data/polblogs/MinPageRank_results_r.txt <==
k r FP
5 1.000000 0.074400
5 1.050000 0.502000
5 1.100000 0.734200
5 1.250000 0.932000
5 1.500000 0.984000
5 2.000000 0.997600
10 1.000000 0.158000
10 1.050000 0.809200
10 1.100000 0.955400
10 1.250000 0.999000
10 1.500000 1.000000
10 2.000000 1.000000



==> data/polblogs/Random_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.007200
2 1.100000 0.027600
3 1.100000 0.032800
5 1.100000 0.062000
9 1.100000 0.109600
14 1.100000 0.228600
21 1.100000 0.407000



==> data/polblogs/Random_results_r.txt <==
k r FP
5 1.000000 0.002600
5 1.050000 0.025600
5 1.100000 0.056200
5 1.250000 0.214800
5 1.500000 0.513400
5 2.000000 0.848400
10 1.000000 0.003000
10 1.050000 0.040800
10 1.100000 0.099200
10 1.250000 0.346200
10 1.500000 0.712400
10 2.000000 0.959400



==> data/polblogs/greedy_results_k.txt <==
k r FP
0 1.100000 0
1 1.100000 0.757400
2 1.100000 0.922800
3 1.100000 0.963200
5 1.100000 0.976800
9 1.100000 0.984800
14 1.100000 0.985400
21 1.100000 0.985200



==> data/polblogs/greedy_results_r.txt <==
k r FP
5.000000 1.000000 0.279400
5.000000 1.050000 0.920800
5.000000 1.100000 0.976000
5.000000 1.250000 0.995000
5.000000 1.500000 0.995600
5.000000 2.000000 1.000000
10.000000 1.000000 0.356400
10.000000 1.050000 0.942800
10.000000 1.100000 0.985600
10.000000 1.250000 0.994800
10.000000 1.500000 0.999400
10.000000 2.000000 1.000000


